Atmosphere Loss in Oblique Super-Earth Impacts

Using smoothed particle hydrodynamics we model giant impacts of Super-Earth mass rocky planets between an atmosphere-less projectile and an atmosphere-rich target. In this work we present results from head-on to grazing collisions. The results of the simulations fall into two broad categories: 1) one main post-collision remnant containing material from target and projectile; 2) two main post-collision remnants resulting from `erosive hit-and-run' collisions. All collisions removed at least some of the target atmosphere, in contrast to the idealised hit-and-run definition in which the target mass is unchanged. We find that the boundary between `hit-and-run' collisions and collisions that result in the projectile and target accreting/merging to be strongly correlated with the mutual escape velocity at the predicted point of closest approach. Our work shows that it is very unlikely for a single giant impact to remove all of the atmosphere. For all the atmosphere to be removed, head-on impacts require roughly the energy of catastrophic disruption (i.e. permanent ejection of half the total system mass) and result in significant erosion of the mantle. We show that higher impact angle collisions, which are more common, are less efficient at atmosphere removal than head-on collisions. Therefore, single collisions that remove all the atmosphere without substantially disrupting the planet are not expected during planet formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
